Thresholding Bandits with Augmented UCB

In this paper we propose the Augmented-UCB (AugUCB) algorithm for a fixed-budget version of the thresholding bandit problem (TBP), where the objective is to identify a set of arms whose quality is above a threshold. A key feature of AugUCB is that it uses both mean and variance estimates to eliminate arms that have been sufficiently explored; to the best of our knowledge this is the first algorithm to employ such an approach for the considered TBP. Theoretically, we obtain an upper bound on the loss (probability of mis-classification) incurred by AugUCB. Although UCBEV in literature provides a better guarantee, it is important to emphasize that UCBEV has access to problem complexity (whose computation requires arms' mean and variances), and hence is not realistic in practice; this is in contrast to AugUCB whose implementation does not require any such complexity inputs. We conduct extensive simulation experiments to validate the performance of AugUCB. Through our simulation work, we establish that AugUCB, owing to its utilization of variance estimates, performs significantly better than the state-of-the-art APT, CSAR and other non variance-based algorithms.

==> results/NewExpt1/budgetTestAP/APT01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	99.0
2500	95.0
3000	86.8
3500	79.2
4000	67.4
4500	56.8
5000	47.6


==> results/NewExpt1/budgetTestAP/AugUCBM01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	100.0
2500	98.6
3000	93.8
3500	79.0
4000	58.2
4500	49.2
5000	39.6


==> results/NewExpt1/budgetTestAP/AugUCBMV01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	99.8
2000	99.6
2500	97.6
3000	92.4
3500	80.2
4000	65.4
4500	51.8
5000	39.4


==> results/NewExpt1/budgetTestAP/AugUCBV01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	99.8
2000	99.6
2500	97.6
3000	92.4
3500	80.2
4000	65.4
4500	51.8
5000	39.4


==> results/NewExpt1/budgetTestAP/SR01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	99.8
2500	92.2
3000	69.2
3500	63.8
4000	63.6
4500	62.8
5000	62.8


==> results/NewExpt1/budgetTestAP/UA01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	100.0
2500	100.0
3000	100.0
3500	99.8
4000	99.4
4500	98.2
5000	96.0


==> results/NewExpt1/budgetTestAP/UCBEM01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	99.6
2500	98.8
3000	93.4
3500	84.2
4000	72.8
4500	64.6
5000	53.2


==> results/NewExpt1/budgetTestAP/UCBEV01_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	99.8
2500	97.6
3000	88.4
3500	72.8
4000	50.6
4500	36.2
5000	24.6


==> results/budgetTestAP/APT11_comp_subsampled.txt <==
1000	100.0
2000	99.6
3000	91.4
4000	70.4
5000	46.4
6000	33.4
7000	26.4
8000	20.4
9000	16.6
10000	12.6


==> results/budgetTestAP/APT12_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	95.6
4000	85.2
5000	69.4
6000	52.8
7000	39.6
8000	29.2
9000	22.6
10000	16.8


==> results/budgetTestAP/APT1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.4
4000	96.0
5000	90.8
6000	81.6
7000	70.0
8000	57.0
9000	47.2
10000	38.6


==> results/budgetTestAP/AugUCB11_comp_subsampled.txt <==
1000	100.0
2000	99.2
3000	84.4
4000	66.0
5000	55.6
6000	48.4
7000	44.0
8000	41.0
9000	38.0
10000	36.2


==> results/budgetTestAP/AugUCB12_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	96.2
4000	78.0
5000	51.6
6000	32.2
7000	24.0
8000	18.4
9000	15.0
10000	11.6


==> results/budgetTestAP/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	92.0
4000	66.2
5000	45.8
6000	33.2
7000	21.8
8000	17.2
9000	13.0
10000	8.8


==> results/budgetTestAP/AugUCBM01_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	97.6
4000	86.4
5000	62.8
6000	49.0
7000	33.6
8000	17.2
9000	12.8
10000	9.2


==> results/budgetTestAP/AugUCBM11_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	95.2
4000	75.8
5000	52.2
6000	39.0
7000	31.2
8000	24.4
9000	18.2
10000	13.4


==> results/budgetTestAP/AugUCBM12_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	99.4
2500	96.0
3000	89.6
3500	78.2
4000	66.6
4500	53.8
5000	48.6
5500	41.6
6000	37.2
6500	32.2
7000	27.8
7500	25.4
8000	22.8
8500	21.6
9000	20.6
9500	19.8
10000	19.6


==> results/budgetTestAP/AugUCBM1_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	93.2
4000	84.6
5000	78.0
6000	74.8
7000	70.0
8000	65.4
9000	62.8
10000	60.8


==> results/budgetTestAP/AugUCBV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	93.8
4000	72.0
5000	47.6
6000	31.0
7000	21.0
8000	14.6
9000	11.0
10000	9.8


==> results/budgetTestAP/AugUCBV_1_13_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	93.8
4000	72.0
5000	47.6
6000	31.0
7000	21.0
8000	14.6
9000	11.0
10000	9.8


==> results/budgetTestAP/AugUCBV_1_1_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	93.4
4000	73.4
5000	48.2
6000	27.0
7000	20.0
8000	15.0
9000	11.2
10000	7.0


==> results/budgetTestAP/SR1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.6
4000	85.8
5000	51.0
6000	34.2
7000	32.6
8000	33.0
9000	32.8
10000	32.8


==> results/budgetTestAP/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.4
5000	96.0
6000	88.2
7000	81.4
8000	71.0
9000	63.0
10000	55.0


==> results/budgetTestAP/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	98.0
4000	87.4
5000	67.4
6000	49.0
7000	38.6
8000	30.6
9000	27.0
10000	22.6


==> results/budgetTestAP/UCBEMV1_comp_subsampled.txt <==
1000	99.8
2000	97.4
3000	88.8
4000	67.4
5000	43.8
6000	24.6
7000	13.0
8000	8.6
9000	8.6
10000	8.8


==> results/budgetTestGP/APT11_comp_subsampled.txt <==
1000	100.0
2000	99.6
3000	91.4
4000	70.4
5000	46.4
6000	33.4
7000	26.4
8000	20.4
9000	16.6
10000	12.6


==> results/budgetTestGP/APT12_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	96.4
4000	85.4
5000	67.2
6000	53.0
7000	41.6
8000	29.6
9000	22.2
10000	16.0


==> results/budgetTestGP/APT1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.8
4000	98.0
5000	91.2
6000	84.0
7000	73.4
8000	62.0
9000	52.8
10000	43.6


==> results/budgetTestGP/AugUCB11_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	90.6
4000	76.0
5000	62.4
6000	53.4
7000	46.8
8000	43.4
9000	40.8
10000	37.8


==> results/budgetTestGP/AugUCB12_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	97.4
4000	78.2
5000	55.2
6000	38.8
7000	28.2
8000	24.4
9000	17.8
10000	11.8


==> results/budgetTestGP/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	93.8
4000	69.8
5000	47.4
6000	35.6
7000	28.2
8000	21.2
9000	15.8
10000	12.0


==> results/budgetTestGP/AugUCBM01_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	99.0
4000	87.2
5000	70.6
6000	53.4
7000	39.6
8000	21.8
9000	17.2
10000	12.2


==> results/budgetTestGP/AugUCBM11_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	95.0
4000	75.0
5000	55.4
6000	41.2
7000	34.6
8000	27.6
9000	21.2
10000	16.4


==> results/budgetTestGP/AugUCBM12_comp_subsampled.txt <==
500	100.0
1000	100.0
1500	100.0
2000	99.8
2500	96.6
3000	88.2
3500	80.2
4000	68.4
4500	57.4
5000	48.8
5500	43.8
6000	38.0
6500	33.8
7000	30.6
7500	26.0
8000	22.0
8500	21.4
9000	21.0
9500	20.4
10000	19.4


==> results/budgetTestGP/AugUCBM1_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	94.8
4000	88.4
5000	83.2
6000	78.0
7000	74.6
8000	72.2
9000	68.4
10000	66.8


==> results/budgetTestGP/AugUCBV1_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	95.6
4000	76.8
5000	51.0
6000	31.4
7000	19.4
8000	16.6
9000	13.8
10000	9.6


==> results/budgetTestGP/AugUCBV_1_13_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	95.6
4000	76.8
5000	51.0
6000	31.4
7000	19.4
8000	16.6
9000	13.8
10000	9.6


==> results/budgetTestGP/AugUCBV_1_1_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	95.2
4000	73.8
5000	52.8
6000	34.2
7000	25.6
8000	21.4
9000	15.6
10000	11.6


==> results/budgetTestGP/SR1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.6
4000	85.8
5000	53.0
6000	38.2
7000	34.6
8000	34.8
9000	34.8
10000	34.8


==> results/budgetTestGP/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.6
5000	95.6
6000	90.4
7000	81.6
8000	73.2
9000	63.4
10000	52.6


==> results/budgetTestGP/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	98.8
4000	84.6
5000	69.2
6000	51.2
7000	40.6
8000	29.8
9000	25.0
10000	18.4


==> results/budgetTestGP/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	97.4
4000	79.8
5000	50.0
6000	28.6
7000	16.0
8000	9.0
9000	5.4
10000	3.6


==> results/budgetTestGPBern/APT1_comp_subsampled.txt <==
1000	87.0
2000	87.0
3000	87.0
4000	86.6
5000	81.6
6000	69.2
7000	53.6
8000	38.8
9000	25.4
10000	16.2


==> results/budgetTestGPBern/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	98.8
5000	93.8
6000	78.0
7000	57.8
8000	34.0
9000	22.6
10000	13.8


==> results/budgetTestGPBern/AugUCBV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	98.8
5000	93.8
6000	78.0
7000	57.8
8000	34.0
9000	22.6
10000	13.8


==> results/budgetTestGPBern/SR1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.6
5000	78.4
6000	33.0
7000	24.4
8000	24.0
9000	23.8
10000	23.8


==> results/budgetTestGPBern/SR2_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.2
5000	79.0
6000	32.8
7000	23.2
8000	22.2
9000	22.2
10000	22.2


==> results/budgetTestGPBern/SR3_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.0
5000	78.6
6000	33.0
7000	23.4
8000	23.0
9000	22.8
10000	22.8


==> results/budgetTestGPBern/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	100.0
5000	100.0
6000	99.8
7000	99.2
8000	98.4
9000	96.2
10000	93.6


==> results/budgetTestGPBern/UCBEM1_comp_subsampled.txt <==
1000	93.8
2000	93.8
3000	93.8
4000	93.4
5000	89.6
6000	81.2
7000	66.4
8000	49.8
9000	32.2
10000	23.6


==> results/budgetTestGPBern/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.4
5000	94.6
6000	76.2
7000	51.8
8000	28.4
9000	17.2
10000	8.2


==> results/budgetTestGR/APT1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	98.8
4000	91.6
5000	82.8
6000	71.8
7000	58.4
8000	47.2
9000	38.8
10000	32.2


==> results/budgetTestGR/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	87.0
4000	57.6
5000	34.4
6000	24.8
7000	19.8
8000	16.2
9000	11.4
10000	7.2


==> results/budgetTestGR/SR1_comp_subsampled.txt <==
1000	99.8
2000	100.0
3000	99.8
4000	80.8
5000	44.4
6000	26.8
7000	25.2
8000	25.0
9000	25.0
10000	25.0


==> results/budgetTestGR/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.0
5000	94.6
6000	85.6
7000	77.0
8000	66.2
9000	58.6
10000	48.4


==> results/budgetTestGR/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	96.6
4000	81.8
5000	62.4
6000	47.0
7000	35.8
8000	28.8
9000	23.2
10000	20.0


==> results/budgetTestGR/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	97.4
4000	76.8
5000	51.0
6000	29.0
7000	18.4
8000	11.8
9000	7.2
10000	4.4


==> results/budgetTestGR1/APT1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	93.8
4000	77.8
5000	60.8
6000	45.0
7000	30.2
8000	22.0
9000	16.0
10000	12.0


==> results/budgetTestGR1/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	92.0
4000	68.8
5000	42.0
6000	26.2
7000	18.8
8000	13.4
9000	10.4
10000	7.0


==> results/budgetTestGR1/SR1_comp_subsampled.txt <==
1000	99.8
2000	100.0
3000	99.8
4000	80.8
5000	44.4
6000	26.8
7000	25.2
8000	25.0
9000	25.0
10000	25.0


==> results/budgetTestGR1/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.0
5000	94.6
6000	85.6
7000	77.0
8000	66.2
9000	58.6
10000	48.4


==> results/budgetTestGR1/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	96.6
4000	81.8
5000	62.4
6000	47.0
7000	35.8
8000	28.8
9000	23.2
10000	20.0


==> results/budgetTestGR1/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	97.4
4000	76.8
5000	51.0
6000	29.0
7000	18.4
8000	11.8
9000	7.2
10000	4.4


==> results/budgetTestGR2/APT1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.8
4000	97.2
5000	93.4
6000	83.2
7000	76.2
8000	67.4
9000	57.6
10000	48.6


==> results/budgetTestGR2/AugUCBV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.2
4000	95.6
5000	88.0
6000	75.8
7000	69.8
8000	58.2
9000	49.4
10000	41.0


==> results/budgetTestGR2/SR1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	97.0
5000	90.4
6000	79.6
7000	78.4
8000	78.8
9000	78.8
10000	78.8


==> results/budgetTestGR2/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.8
5000	99.4
6000	99.0
7000	96.8
8000	95.0
9000	90.8
10000	87.2


==> results/budgetTestGR2/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	97.8
4000	94.8
5000	90.6
6000	82.4
7000	74.0
8000	69.6
9000	59.8
10000	52.0


==> results/budgetTestGR2/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	96.6
4000	88.8
5000	78.0
6000	68.2
7000	58.4
8000	53.0
9000	49.4
10000	46.4


==> results/budgetTestGR3/APT1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.8
5000	97.8
6000	94.2
7000	84.4
8000	68.0
9000	55.4
10000	41.0


==> results/budgetTestGR3/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.8
5000	97.6
6000	95.0
7000	88.4
8000	69.0
9000	58.0
10000	46.2


==> results/budgetTestGR3/SR1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	100.0
5000	96.6
6000	72.8
7000	62.4
8000	62.2
9000	61.6
10000	61.6


==> results/budgetTestGR3/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	100.0
5000	100.0
6000	100.0
7000	100.0
8000	99.4
9000	98.2
10000	97.0


==> results/budgetTestGR3/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.8
5000	95.6
6000	87.4
7000	74.6
8000	62.4
9000	50.2
10000	38.4


==> results/budgetTestGR3/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	99.8
5000	96.8
6000	88.6
7000	74.6
8000	61.2
9000	50.6
10000	40.4


==> results/budgetTestGR3/testUCBEMV1_0.06_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	100.0
4000	100.0
5000	100.0
6000	100.0
7000	100.0
8000	100.0
9000	100.0
10000	100.0


==> results/budgetTestGR3/testUCBEMV1_0.25_comp_subsampled.txt <==
1000	100.0
2000	99.4
3000	98.8
4000	98.8
5000	98.8
6000	98.8
7000	99.0
8000	99.0
9000	99.0
10000	99.0


==> results/budgetTestGR3/testUCBEMV1_0.6_comp_subsampled.txt <==
1000	100.0
2000	95.8
3000	87.2
4000	82.8
5000	79.6
6000	78.2
7000	77.4
8000	75.4
9000	74.6
10000	74.6


==> results/budgetTestGR3/testUCBEMV1_0.8_comp_subsampled.txt <==
1000	100.0
2000	94.0
3000	85.2
4000	73.6
5000	67.0
6000	64.0
7000	61.8
8000	60.4
9000	58.6
10000	56.2


==> results/budgetTestGR3/testUCBEMV1_1.4_comp_subsampled.txt <==
1000	100.0
2000	98.4
3000	87.4
4000	72.4
5000	60.0
6000	48.8
7000	42.6
8000	34.6
9000	30.4
10000	27.0


==> results/budgetTestGR3/testUCBEMV1_1.8_comp_subsampled.txt <==
1000	100.0
2000	98.6
3000	89.6
4000	74.4
5000	59.0
6000	47.4
7000	36.0
8000	26.0
9000	20.8
10000	16.8


==> results/budgetTestGR3/testUCBEMV1_16_comp_subsampled.txt <==
1000	78.2
2000	78.2
3000	77.0
4000	72.6
5000	67.8
6000	65.8
7000	62.0
8000	57.6
9000	53.2
10000	48.8


==> results/budgetTestGR3/testUCBEMV1_256_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.2
4000	97.8
5000	92.8
6000	91.4
7000	88.4
8000	83.6
9000	83.4
10000	80.2


==> results/budgetTestGR3/testUCBEMV1_4.0_comp_subsampled.txt <==
1000	100.0
2000	99.8
3000	95.4
4000	87.8
5000	74.4
6000	63.0
7000	53.4
8000	40.6
9000	30.2
10000	25.4


==> results/budgetTestGR3/testUCBEMV1_64_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	98.8
4000	96.8
5000	91.2
6000	88.0
7000	86.8
8000	84.4
9000	77.8
10000	75.6


==> results/budgetTestGR4/APT1_comp_subsampled.txt <==
1000	100.0
2000	98.0
3000	93.0
4000	90.6
5000	90.6
6000	86.8
7000	84.8
8000	81.8
9000	78.8
10000	75.8


==> results/budgetTestGR4/AugUCB1_comp_subsampled.txt <==
1000	100.0
2000	99.2
3000	93.0
4000	85.8
5000	75.0
6000	64.6
7000	56.6
8000	52.8
9000	48.2
10000	43.2


==> results/budgetTestGR4/SR1_comp_subsampled.txt <==
1000	99.4
2000	100.0
3000	97.8
4000	95.4
5000	93.8
6000	93.0
7000	94.0
8000	94.4
9000	94.6
10000	94.6


==> results/budgetTestGR4/UA1_comp_subsampled.txt <==
1000	100.0
2000	100.0
3000	99.4
4000	97.6
5000	95.6
6000	93.4
7000	90.8
8000	88.0
9000	83.8
10000	81.8


==> results/budgetTestGR4/UCBEM1_comp_subsampled.txt <==
1000	100.0
2000	98.6
3000	95.6
4000	92.0
5000	87.8
6000	86.8
7000	83.2
8000	80.4
9000	77.6
10000	74.2


==> results/budgetTestGR4/UCBEMV1_comp_subsampled.txt <==
1000	100.0
2000	95.6
3000	83.2
4000	71.4
5000	63.0
6000	58.0
7000	54.6
8000	49.6
9000	48.0
10000	46.6

